A Variational Principle for Block Operator Matrices and its Application to the Angular Part of the Dirac Operator in Curved Spacetime

The operator associated to the angular part of the Dirac equation in the Kerr-Newman background metric is a block operator matrix with bounded diagonal and unbounded off-diagonal entries. The aim of this paper is to establish a variational principle for block operator matrices of this type and to derive thereof upper and lower bounds for the angular operator mentioned above. In the last section, these analytic bounds are compared to numerical values from the literature.

==> plots/lowest.txt <==
# gnuplot 4.0 patchlevel 0
#
# lowest.txt  -- source file for gnuplot
# 
# plots the values for the estimates \laG, \laQ,  
# and the numerical values \lanumplusS and \lanumminusS
# for different values for $am$ and $a\om$, with respect to the 
# wave number $k$, 
#
# The values are contained in 
#   extimate/lowest1.dat for am=0.005
#   extimate/lowest2.dat for am=0.25
# they have been computed in lowest.mws
# see 
# ch. 4.5. Comparison of the eigenvalues; and
# Suffern et al. "Eigenvalues of the ..."
#
# output files
# lowest1.tex
# lowest2.tex
# lowest1PlusMinus.tex
# lowest2PlusMinus.tex

# choose the terminal type; default is pslatex
load "plots/plots_header.txt"

set isosamples 30,30
set samples 10000,10000
set format xy "$%g$"

set size 0.75,0.75

set xzeroaxis linetype -1 linewidth 0.5

# Definitions of the functions laG, laQ, laup, lalo    {{{

# constants need for laG
nu = -0.7246113541 
cm = 1				# c_-
cp = -1 + pi*sin(2.331122370)	# c_+
set dummy k

# sign of k
sign(k) = (k+0.5)/abs(k+0.5)

# auxiliary function Gamma(a) for laGLin(a) and laGExp(a); in the text it is called \Gamma(k,\omega)
Gamma(k) =\
	sign(k)*a*om < 0 ? exp( 2*abs(a*om) ) : 1 

# laGLin(k)
laGLin(k) = -abs(a*m) + (abs(k+0.5)+1)/(pi*Gamma(a))
laGExp(k) = -abs(a*m) + abs(k+0.5)/Gamma(a)

# laG
# if laGprelim(k)<0, then we have a negative lower bound for the _modulus_ of lambda,
# so we set it equal to 0
laGprelim(k) =\
	sign(k)*(a*om*nu-(k+0.5)) > 0 ?\
  	-abs(a*m) + 2 * exp(-pi*abs(a*om*nu-(k+0.5))) * exp(-abs(a*om*(cp-cm))) * abs(a*om*nu-(k+0.5))\
 	 :\
 	 -abs(a*m) + exp(-abs(a*om*(cm-cp))) * abs( a*om*nu-(k+0.5) )

laG(k) = (laGprelim(k)>=0 ? laGprelim(k) : 0)
	
# laQ
laQ(k) = abs(a*om) <= abs(k+ 0.5)   ?  sign(k)*(k+0.5+a*om)\
	: sign(k)*a*om > abs(k+0.5) ?  2*sqrt((k+0.5)*a*om)\
	: 1/0

# laup
Omplus(k) = abs(2*a*om) <= 1 ? 2*(k+0.5)*a*om + abs(a*om)\
	: a**2*om**2 + 0.25 + 2*(k+0.5)*a*om
laup(k) = \
	abs(a*m) + sqrt((abs(k+0.5)+0.5)**2 + Omplus(k))

# lalo 
Omminus(k) = 2*(k+0.5)*a*om - abs(a*om)
lalo(k) = -abs(a*m) + sqrt( (abs(k+0.5)+0.5)**2 + Omminus(k))

# }}}

#----------------------------------------

# plot for $am=0.005$,\quad $a\om =0.015$, using \laG and \laQ  #{{{

a = 1
om = 0.015
m = 0.005

set xtics 1

# plot with the calculated _points_ laQ and laG  ###{{{
# set output "plots/lowest1.tex"
# set xlabel "wave number $k$"
# set key 6,5 spacing 3.0
# plot "plots/lowest1.dat" using 1:2 title "$\\pm\\laG$" with points ls lambdaGpoints,\
#      "plots/lowest1.dat" using 1:(-$2) title "" with points ls lambdaGpoints,\
#      "plots/lowest1.dat" using 1:3 title "$\\pm\\laQ$" with points ls lambdaQpoints,\
#      "plots/lowest1.dat" using 1:(-$3) title "" with points ls lambdaQpoints,\
#      "plots/lowest1.dat" using 1:4 title "$\\lanumplusS[1]$" with points ls lanumplusSpoints,\
#      "plots/lowest1.dat" using 1:5 title "$\\lanumminusS[1]$" with points ls lanumminusSpoints
# set key
# set output
# ###}}}

# the same plot, but with the _functions_ laQ and laG  ###{{{

set size 1,1
set output "plots/lowest1.tex"
set xlabel "wave number $k$"
set label "$\\begin{aligned} am & = 0.005\\\\  a\\om &= 0.015 \\end{aligned}$" at -8.0,4.5
# set key 6,5 spacing 3.0
set key below spacing 3.0 width -9
plot [-5.5:4.5]\
     "plots/lowest1.dat" using 1:4 title "$\\lanumplusS[1]$" with points ls lanumplusSpoints,\
     "plots/lowest1.dat" using 1:5 title "$\\lanumminusS[1]$" with points ls lanumminusSpoints,\
     k>=0 ? laG(k) : 1/0 title "$\\pm\\laG$" linestyle laGline,\
     k>=0 ? -laG(k) : 1/0 title "" linestyle laGline,\
     k<=-1 ? laG(k) : 1/0 title "" linestyle laGline,\
     k<=-1 ? -laG(k) : 1/0 title "" linestyle laGline,\
     k>=0 ? laQ(k) : 1/0 title "$\\pm\\laQ$" linestyle laQline,\
     k>=0 ? -laQ(k) : 1/0 title "" linestyle laQline,\
     k<=-1 ? laQ(k) : 1/0 title "" linestyle laQline,\
     k<=-1 ? -laQ(k) : 1/0 title "" linestyle laQline

set key
set output
set nolabel

###}}}

#}}}

#----------------------------------------


# plot for $am=0.005$,\quad $a\om =0.015$, using the upper and lower bounds from ch. 5.  # {{{

a = 1
om = 0.015
m = 0.005

set size 1,1

set lmargin 5
set rmargin 0

# plot the _functions_ lalo and laup 
set output "plots/lowest1Qloup.eps"
set xlabel "wave number $k$"
set label "$\\begin{aligned} am & =0.005\\\\  a\\om &= 0.015 \\end{aligned}$" at -6.6,4.5 right
set key 6.5,5
set key spacing 3.0
set key below  width -22

plot [-5.5:4.5]\
     "plots/lowest1.dat" using 1:4 title "$\\lanumplusS[1]$, $\\lanumminusS[1]$" ls lanumplusSpoints,\
     "plots/lowest1.dat" using 1:5 title ""  ls lanumminusSpoints,\
      k>=0 || k<=-1 ?  lalo(k) : 1/0 title "$\\pm\\lalo_1$, $\\pm\\laup_1$" linestyle laloline,\
      k>=0 || k<=-1 ?  laup(k) : 1/0 title "" linestyle laupline,\
      k>=0 || k<=-1 ? -lalo(k) : 1/0 title "" linestyle laloline,\
      k>=0 || k<=-1 ? -laup(k) : 1/0 title "" linestyle laupline,\
      k>=0 ? laQ(k) : 1/0 title "$\\pm\\laQ$" linestyle laQline,\
      k>=0 ? -laQ(k) : 1/0 title "" linestyle laQline,\
      k<=-1 ? laQ(k) : 1/0 title "" linestyle laQline,\
      k<=-1 ? -laQ(k) : 1/0 title "" linestyle laQline
      
set key
set nolabel
set output

#}}}

#----------------------------------------

# plot for $am=0.25$,\quad $a\om =0.75$, using \laQ and the upper and lower bounds from ch. 5.  #{{{

a = 1
om = 0.75
m = 0.25

# plot with the _functions_ lalo and laup 
set size 1.00,1.00
set key off
set lmargin 5
set rmargin 0
set output "plots/lowest2Qloup.eps"
set xlabel "wave number $k$"
set label "$\\begin{aligned} am & =0.25\\\\  a\\om &= 0.75 \\end{aligned}$" at -6.6,4.5 right
# set key below spacing 3.0 width -15

# we plot only where we know for sure that $n_0=0$, hence we define
lalon(k) = (lalo(k) >= a*m ? lalo(k) : 1/0)
laupn(k) = (lalo(k) >= a*m ? laup(k) : 1/0)

plot [-5.5:4.5]\
     "plots/lowest2.dat" using 1:4 title "$\\lanumplusS[1]$" with points ls lanumplusSpoints,\
     "plots/lowest2.dat" using 1:5 title "$\\lanumminusS[1]$" with points ls lanumminusSpoints,\
      k>=0 || k<=-1 ?  lalon(k) : 1/0 title "$\\lalo_1$" linestyle laloline,\
      k>=0 || k<=-1 ?  laupn(k) : 1/0 title "$\\laup_1$" linestyle laupline,\
      k>=0 || k<=-1 ? -lalon(k) : 1/0 title "" linestyle laloline,\
      k>=0 || k<=-1 ? -laupn(k) : 1/0 title "" linestyle laupline,\
      k>=0 || k<=-1 ?  laQ(k) : 1/0 title "$\\pm\\laQ$" linestyle laQline,\
      k>=0 || k<=-1 ? -laQ(k) : 1/0 title "" linestyle laQline

set key
set nolabel
set output

#}}}


#----------------------------------------

exit

#----------------------------------------
#----------------------------------------
# plot for $am=0.25$,\quad $a\om =0.75$, using \laG and \laQ  #{{{

a = 1
om = 0.75
m = 0.25


# # plot with the calculated _points_ laQ and laG  ###{{{
# set output "plots/lowest2.tex"
# set key 6,5 spacing 3.0
# set xlabel "wave number $k$"
# plot "plots/lowest2.dat" using 1:2 title "$\\pm\\laG$" with points ls lambdaGpoints,\
#      "plots/lowest2.dat" using 1:(-$2) title "" with points ls lambdaGpoints,\
#      "plots/lowest2.dat" using 1:3 title "$\\pm\\laQ$" with points ls lambdaQpoints,\
#      "plots/lowest2.dat" using 1:(-$3) title "" with points ls lambdaQpoints,\
#      "plots/lowest2.dat" using 1:4 title "$\\lanumplusS[1]$" with points ls lanumplusSpoints,\
#      "plots/lowest2.dat" using 1:5 title "$\\lanumminusS[1]$" with points ls lanumminusSpoints
# set key
# set output
# ###}}}

# the same plot, but with the _functions_ laQ and laG ###{{{
set output "plots/lowest2.tex"

# set key 6,5 spacing 3.0 width -2
set key below spacing 3.0 width -9
set xlabel "wave number $k$"
set label "$\\begin{aligned} am & =0.25\\\\  a\\om &= 0.75 \\end{aligned}$" at -8.0,4.5
plot [-5.5:4.5]\
     "plots/lowest2.dat" using 1:4 title "$\\lanumplusS[1]$" with points ls lanumplusSpoints,\
     "plots/lowest2.dat" using 1:5 title "$\\lanumminusS[1]$" with points ls lanumminusSpoints,\
     k>=0 || k<=-1 ?  laG(k) : 1/0 title "$\\pm\\laG$" linestyle laGline,\
     k>=0 || k<=-1 ? -laG(k) : 1/0 title "" linestyle laGline,\
     k>=0 || k<=-1 ?  laQ(k) : 1/0 title "$\\pm\\laQ$" linestyle laQline,\
     k>=0 || k<=-1 ? -laQ(k) : 1/0 title "" linestyle laQline

set key
set nolabel
set output

###}}}

#}}}

#----------------------------------------


# plot for $am=0.005$,\quad $a\om =0.015$, using the upper and lower bounds from ch. 5.  # {{{

a = 1
om = 0.015
m = 0.005

set size 0.85,1

# the plot with the _points_ lalo and laup ###{{{
# set output "plots/lowest1PlusMinus.tex"
# set xlabel "wave number $k$"
# set key 6,5
# plot "plots/lowest1.dat" using 1:4:6:7 title "$\\lanumplusS$" with yerrorbars linetype 1 pointtype lanumplusSpoints
# # "plots/lowest1.dat" using 1:4 title "" with points ls lanumplusSpoints,\
# set key
# set output
# #     "plots/lowest1.dat" using 1:5:(-$6):(-$7) title "" with yerrorbars linetype 1 pointtype 4
# #     "plots/lowest1.dat" using 1:5 title "$\\lanumminusS$" with points ls 4,\

# ###}}}

# the same plot, but with the _functions_ lalo and laup ###{{{
set output "plots/lowest1PlusMinus.tex"
set xlabel "wave number $k$"
set label "$\\begin{aligned} am & =0.005\\\\  a\\om &= 0.015 \\end{aligned}$" at -9.0,4.5
set key 6.5,5
set key spacing 3.0
set key below  width -13

plot [-5.5:4.5]\
     "plots/lowest1.dat" using 1:4 title "$\\lanumplusS[1]$"  ls lanumplusSpoints,\
     "plots/lowest1.dat" using 1:5 title "$\\lanumminusS[1]$"  ls lanumminusSpoints,\
      k>=0 || k<=-1 ?  lalo(k) : 1/0 title "$\\pm\\lalo_1$" linestyle laloline,\
      k>=0 || k<=-1 ?  laup(k) : 1/0 title "$\\pm\\laup_1$" linestyle laupline,\
      k>=0 || k<=-1 ? -lalo(k) : 1/0 title "" linestyle laloline,\
      k>=0 || k<=-1 ? -laup(k) : 1/0 title "" linestyle laupline
      
set key
set nolabel
set output
###}}}

#}}}

#----------------------------------------

# plot for $am=0.25$,\quad $a\om =0.75$, using the upper and lower bounds from ch. 5.  #{{{

a = 1
om = 0.75
m = 0.25

# the plot with the _points_ lalo and laup ###{{{
set output "plots/lowest2PlusMinus.tex"
set xlabel "wave number $k$"
# set key 6,5
set key below spacing 3.0 width -15
plot "plots/lowest2.dat" using 1:4:7:6 title "$\\lanumplusS$" with yerrorbars linetype 1 pointtype lanumplusSpoints
#     "plots/lowest2.dat" using 1:4 title "" with points ls lanumplusSpoints,\
#     "plots/lowest2.dat" using 1:5:(-$6):(-$7) title "$\\lanumminusS$" with yerrorbars linetype 1 pointtype 4,\
#     "plots/lowest2.dat" using 1:5 title "" with points ls 4
set key
set output
###}}}

# the same plot, but with the _functions_ lalo and laup ###{{{
set output "plots/lowest2PlusMinus.tex"
set xlabel "wave number $k$"
set label "$\\begin{aligned} am & =0.25\\\\  a\\om &= 0.75 \\end{aligned}$" at -9.0,4.5
# set key 6.5,5
# set key spacing 3.0
set key below spacing 3.0 width -15

# we plot only where we know for sure that $n_0=0$, hence we define
lalon(k) = (lalo(k) >= a*m ? lalo(k) : 1/0)
laupn(k) = (lalo(k) >= a*m ? laup(k) : 1/0)

plot [-5.5:4.5]\
     "plots/lowest2.dat" using 1:4 title "$\\lanumplusS[1]$" with points ls lanumplusSpoints,\
     "plots/lowest2.dat" using 1:5 title "$\\lanumminusS[1]$" with points ls lanumminusSpoints,\
      k>=0 || k<=-1 ?  lalon(k) : 1/0 title "$\\lalo_1$" linestyle laloline,\
      k>=0 || k<=-1 ?  laupn(k) : 1/0 title "$\\laup_1$" linestyle laupline,\
      k>=0 || k<=-1 ? -lalon(k) : 1/0 title "" linestyle laloline,\
      k>=0 || k<=-1 ? -laupn(k) : 1/0 title "" linestyle laupline

set key
set nolabel
set output
###}}}

#}}}

#----------------------------------------

# If we use colours, then we change the default colours: ###{{{

if(terminaltype==0 || terminaltype==1) exit
!echo ++++++++++++++++++++++++++++ Changing Colours ++++++++++++++ 
!echo ++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++  
if(terminaltype==2)\
system "/home/monika/tmp/colorchange plots/lowest1.ps plots/lowest2.ps plots/lowest1PlusMinus.ps plots/lowest2PlusMinus.ps plots/lowest2PlusMinus.ps"

if(terminaltype==3)\
system "/home/monika/tmp/colorchange_pdf plots/lowest1.eps plots/lowest2.eps plots/lowest1PlusMinus.eps plots/lowest2PlusMinus.eps plots/lowest2PlusMinus.eps";\
system "for i in plots/lowest*eps; do epstopdf $i; done;"
# 
!echo ++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++ ###}}}


# #	vim:foldmethod=marker
# #	vim:filetype=gnuplot


==> plots/lowest1.dat <==
#
# lowest1.dat  -- source file for gnuplot
# 
# contains 
#
# # the values for the estimates \lambda_G, \lambda_Q,  
#   see ch. 4.5. Comparison of the eigenvalues; 
# # the numerical values \lanumplusS and \lanumminusS 
#   see Suffern et al. "Eigenvalues of the ..."
# # the values for the estimates \laup and \lalo,
#   providing estimates from above and from below,
#   see ch. 5.2.4 Numerical bounds for the eigenvalues of \mA.
#
# for different values of the wave number $k$
# 
# 
#
# $am=0.005$,\quad $a\om =0.015$
# wave number	\la_G		\la_Q		\lanumplusS	\lanumminusS	\laup		\lalo	
-5		4.46556 	4.48500 	4.98591 	-4.98682	 4.99299     	4.97998		
-4		3.46969 	3.48500 	3.98611 	-3.98723	 3.99373     	3.97997		
-3		2.47383 	2.48500 	2.98643 	-2.98786	 2.99498     	2.97996		
-2		1.47797 	1.48500 	1.98700 	-1.98901	 1.99749     	1.97994		
-1		0.48211 	0.48500 	0.98834 	-0.99170	 1.00500     	0.97989		
0		0.50376 	0.51500 	1.01167 	-1.00836	 1.01989     	0.99500		
1		1.49962 	1.51500 	2.01300 	-2.01101	 2.01994     	2.00249		
2		2.49548 	2.51500 	3.01357 	-3.01215	 3.01996     	3.00498		
3		3.49134 	3.51500 	4.01389  	-4.01278	 4.01997     	4.00623		
4		4.48720 	4.51500 	5.01409 	-5.01318	 5.01998     	5.00699		




==> plots/lowest2.dat <==
#
# lowest2.dat  -- source file for gnuplot
# 
# contains 
#
# # the values for the estimates \lambda_G, \lambda_Q,  
#   see ch. 4.5. Comparison of the eigenvalues; 
# # the numerical values \lanumplusS and \lanumminusS
#   see Suffern et al. "Eigenvalues of the ..."
# # the values for the estimates \laup and \lalo,
#   providing estimates from above and from below,
#   see ch. 5.2.4 Numerical bounds for the eigenvalues of \mA.
#
# for different values of the wave number $k$
# 
#
# $am=0.25$,\quad $a\om =0.75$
# wave number	\la_G		\la_Q		\lanumplusS	\lanumminusS	\laup		\lalo	
-5		2.96570 	3.75000 	4.29756 	-4.34936        4.61606		3.93330       	
-4		2.15294 	2.75000 	3.30870 	-3.37371	3.65037		2.91228 
-3		1.34019 	1.75000 	2.32657 	-2.41349 	2.71221		1.87132
-2		0.52743 	0.75000 	1.35984 	-1.48903 	1.85078		0.75000
-1		negative 	0       	0.44058 	-0.67315 	1.28078		-0.25+0.70711i
0		0.59808 	1.22474 	1.59764 	-1.47645 	1.85078		0.75000
1		1.41083 	2.25000 	2.65654 	-2.57663 	2.90754		2.09521
2		2.22359 	3.25000 	3.68229 	-3.62219 	3.93273		3.21410
3		3.03634 	4.25000 	4.69685 	-4.64856 	4.94707		4.27769
4		3.84910 	5.25000 	5.70622 	-5.66583 	5.95636		5.31776



==> plots/plots_header.txt <==

# choose the terminal type; default is pslatex
# terminaltype = 0 # for terminal latex
# terminaltype = 1 # for terminal epslatex monochorme dashed
# terminaltype = 2 # for terminal pslatex color solid auxfile
# terminaltype = 3 # for terminal epslatex color solid 

terminaltype = 1

if (terminaltype == 0) set terminal latex
if (terminaltype == 1) set terminal epslatex 
if (terminaltype == 2) set terminal pslatex color solid auxfile
if (terminaltype == 3) set terminal epslatex color solid 

# definition of the point style for the various estimates

lanumpoints 		= 1
lanumminusSpoints 	= 2
lanumplusSpoints 	= 3
lambdaQpoints 		= 4
lambdaGpoints 		= 5
lauppoints 		= 6
lalopoints 		= 7
lachakrapoints 		= 8

eqrefLinline 	= 11
eqrefExpline 	= 12
laGline		= 13
laQline		= 14
laloline	= 15
laupline 	= 16
laGexpline	= 17
laGlinline	= 18
lalolineWithPts	= 25
lauplineWithPts	= 26


# for terminaltype = latex ###{{{
if (terminaltype == 0)\
   set style line lanumpoints 		linetype 10;\
   set style line lanumminusSpoints 	linetype 10;\
   set style line lanumplusSpoints 	linetype  4;\
   set style line lachakrapoints 	linetype  6;\
   set style line lambdaQpoints 	linetype  7;\
   set style line lambdaGpoints 	linetype  6;\
   set style line lauppoints 		linetype  6;\
   set style line lalopoints 		linetype  6;\
   ;\
   set style line eqrefLinline 		linetype  4;\
   set style line eqrefExpline 		linetype  6;\
   set style line laGline 		linetype  2;\
   set style line laQline 		linetype  4;\
   set style line laloline 		linetype  1;\
   set style line laupline 		linetype  1;\
   set style line laGexpline 		linetype  5;\
   set style line laGlinline 		linetype  1;\
   ;\
   set style line lauplineWithPts	linetype  1 pointtype 11 pointsize 0.75;\
   set style line lalolineWithPts	linetype  1 pointtype  9 pointsize 0.75;\
#  # }}}

# for terminaltype = pslatex ###{{{
if (terminaltype == 1 || terminaltype == 2 || terminaltype == 3)\
   set style line lanumpoints 		pointtype 1  pointsize 0.8;\
   set style line lanumminusSpoints 	pointtype 6  pointsize 0.75;\
   set style line lanumplusSpoints  	pointtype 6  pointsize 0.75;\
   set style line lambdaQpoints   	pointtype 3  pointsize 0.75;\
   set style line lambdaGpoints    	pointtype 12 pointsize 0.75;\
   set style line lauppoints 	  	pointtype 11 pointsize 0.75;\
   set style line lalopoints 	  	pointtype 9  pointsize 0.75;\
   set style line lachakrapoints   	pointtype 2  pointsize 0.75;\
   ;\
   set style line eqrefLinline 		linetype  9;\
   set style line eqrefExpline	 	linetype  12;\
   set style line laGline 		linetype  2;\
   set style line laQline 		linetype  4;\
   set style line laGexpline 		linetype  3;\
   set style line laGlinline 		linetype  1;\
   set style line laloline 		linetype  1;\
   set style line laupline 		linetype  1;\
   ;\
   set style line lauplineWithPts	linetype  1 pointtype 11 pointsize 0.75;\
   set style line lalolineWithPts	linetype  1 pointtype  9 pointsize 0.75
# ###}}}

#----------------------------------------
#  
#  # #	vim:foldmethod=marker
# #	vim:filetype=gnuplot


==> plots/varya.txt <==
# gnuplot 4.0 patchlevel 
#
# varya.txt  -- source file for gnuplot
#
# plot of the dependence of the analytical bounds 
# depending on 		a,
# with fixed		m=0.25, omega=0.75, k=0 and k=8 respectively
# 
#
#
# laGlin(a,k) 	= estimate with Greens function, see appendix C.1 ...
# laGexp(a,k) 	= estimate with Greens function, see appendix C.2 ...
#
# laQ(a,k) 	= estimate with QNR, see ch 6.3 Est. with sesq .form
# laG(a,k) 	= esitmate with Greens function, see ch. 4.3.4 Offdiagonalisation ...
# laGlin(a,k) 	= esitmate with Greens function, see ch. 4.3.4 Offdiagonalisation ...
# laGexp(a,k) 	= esitmate with Greens function, see ch. 4.3.4 Offdiagonalisation ...
# laup(a,k) 	= upper bound with hypergeometric functions, see ch. 5.2
# laup(a,k) 	= lower bound with hypergeometric functions, see ch. 5.2
#
# output files:
#    for laG, laGexp, laQ, lalo: 	varyalower.k0 
#					varyalower.highk
#
#    for laG, laQ, laup, lalo: 		varyak0 
#					varyahighk
#
#    for laG, laGlin, laGexp: 		varyaGreens0 
#					varyaGreenshighk
#
#
#


# choose the terminal type; default is pslatex
load "plots/plots_header.txt"

set samples 10000,10000
set format xy "$%g$"

set size 1,1
set lmargin 0

#----------------------------------------
# constants need for laG
nu = -0.7246113541 
cm = 1				# c_-
cp = -1 + pi*sin(2.331122370)	# c_+


# Sufferns value for lambda_1 in the case k=0, am=0.025, a\om=0.75
laSuffern = 1.59764

# Definitions of the functions laG, laGlin, laGexp, laQ, laup, lalo    {{{

set dummy a

# "function" consisting only of the point laSuffern
laSu(a) = a*om == 0.75 ? laSuffern : 1/0

# sign of k
sign(k) = (k+0.5)/abs(k+0.5)

# auxiliary function Gamma(a,k) for laGlin(a,k) and laGexp(a,k); in the text it is called \Gamma(k,\omega)
Gamma(a,k) =\
	sign(k)*a*om < 0 ? exp( 2*abs(a*om) ) : 1 

# laGlin(a,k)
laGlin(a,k) = -abs(a*m) + (abs(k+0.5)+1)/(pi*Gamma(a,k))
laGexp(a,k) = -abs(a*m) + abs(k+0.5)/Gamma(a,k)

# laG
laG(a,k) =\
      sign(k)*(a*om*nu-(k+0.5)) > 0 ?\
      -abs(a*m) + 2 * exp(-pi*abs(a*om*nu-(k+0.5))) * exp(-abs(a*om*(cp-cm))) * abs(a*om*nu-(k+0.5))\
      :\
      -abs(a*m) + exp(-abs(a*om*(cm-cp))) * abs( a*om*nu-(k+0.5) )
	
# laQ
laQ(a,k) = abs(a*om) <= abs(k+ 0.5)   ?  sign(k)*(k+0.5+a*om)\
	: sign(k)*a*om > abs(k+0.5) ?  2*sqrt((k+0.5)*a*om)\
	: 1/0

# laup
Omplus(a,k) = abs(2*a*om) <= 1 ? 2*(k+0.5)*a*om + abs(a*om)\
	: a**2*om**2 + 0.25 + 2*(k+0.5)*a*om
laup(a,k) = \
	abs(a*m) + sqrt((abs(k+0.5)+0.5)**2 + Omplus(a,k))

# lalo 
Omminus(a,k) = 2*(k+0.5)*a*om - abs(a*om)
lalo(a,k) = -abs(a*m) + sqrt( (abs(k+0.5)+0.5)**2 + Omminus(a,k))

# }}}


# plot of the lower bounds for the eigenvalues in dependence on $a$ ###{{{
# used in comparison/comparison.tex
# note: 
#  * for k=0, om=7.5, m=0.0025, each of the bounds has "its" interval 
#    where it is the sharpest lower bound
#  * we may plot lalo only where lalo(a,k) > abs(a*m)  
#    (then: \|B^{-1}\| > 2*abs(am), so that n_0 = 0 )


set nokey
set ticscale 0.5

# parameters m, om, k
m=0.025
om=0.75
k=0.0

set ytics 0.2 
set xtics 0.5 

set output "plots/varya_k0_m0025_a.tex"
set label "$a$" at 1.67,0
set label "$\\begin{aligned} k&= 0 \\\\ m&= 0.025\\\\ \\om&= 0.75 \\end{aligned}$" at -2.78,1.25
# set key outside below spacing 3.0
plot [-3:1.5][-0.0:1.6]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline
	
k=4
set xtics 1
set ytics 1
set output "plots/varya_k4_m0025_a.tex"
set nolabel
set label "$a$" at 5,0
set label "$\\begin{aligned} k&= 4 \\\\ m&= 0.025\\\\ \\om&= 0.75 \\end{aligned}$" at -7.45,6.5
plot [-8:4.5][-0.0:8.5]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline


# parameters m, om, k
m=0.25
om=0.75
k=0.0

set ticscale 0.5
set ytics 0.5
set xtics 0.5 
set nolabel
set label "$a$" at 2.2,0
set label "$\\begin{aligned} k&= 0 \\\\ m&= 0.25\\\\ \\om&= 0.75 \\end{aligned}$" at -0.85,1.4

set output "plots/varya_k0_m025_a.tex"
# set key outside below spacing 3.0
plot [-1:2.1][0:1.8]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline
	

# parameters a, m, om
set dummy k
m=0.25
om=0.75
a=1

set nokey
set output "plots/varya_a1_m025_k.tex"
set nolabel
set label "$k$" at 5.25,0
set label "$\\begin{aligned} a&= 1 \\\\ m&= 0.25\\\\ \\om&= 0.75 \\end{aligned}$" at -3.6,5.5
set ytics 1 
set xtics 1 
plot [-4:5][0:6.7]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline

set dummy a

# The following produces an empty plot with only the key printed

set output "plots/lowerboundslegend.tex"
set size 1.0,0.1

set noborder
set noxtics
set noytics
set nolabel
set xlabel
set key below spacing 1 width -5
plot [0:om+0.2][-1:6]\
	1/0 title "$\\laQ$" linestyle laQline ,\
	1/0 title "$\\lalo$" linestyle laloline

### }}}

exit

# plot of the lower bounds for the eigenvalues in dependence on $a$ ###{{{
# used in comparison/comparison.tex
# note: 
#  * for k=0, om=7.5, m=0.0025, each of the bounds has "its" interval 
#    where it is the sharpest lower bound
#  * we may plot lalo only where lalo(a,k) > abs(a*m)  
#    (then: \|B^{-1}\| > 2*abs(am), so that n_0 = 0 )


set nokey
set ticscale 0.5

# parameters m, om, k
m=0.025
om=0.75
k=0.0

set ytics 0.2 
set xtics 0.5 

set output "plots/varya_k0_m0025_a.tex"
set label "$a$" at 1.67,0
set label "$\\begin{aligned} k&= 0 \\\\ m&= 0.025\\\\ \\om&= 0.75 \\end{aligned}$" at -2.78,1.25
# set key outside below spacing 3.0
plot [-3:1.5][-0.0:1.6]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	laGexp(a,k) title "$\\laGexp$" linestyle laGexpline,\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline
	
k=4
set xtics 1
set ytics 1
set output "plots/varya_k4_m0025_a.tex"
set nolabel
set label "$a$" at 5,0
set label "$\\begin{aligned} k&= 4 \\\\ m&= 0.025\\\\ \\om&= 0.75 \\end{aligned}$" at -7.45,6.5
plot [-8:4.5][-0.0:8.5]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	laGexp(a,k) title "$\\laGexp$" linestyle laGexpline,\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline


# parameters m, om, k
m=0.25
om=0.75
k=0.0

set ticscale 0.5
set ytics 0.5
set xtics 0.5 
set nolabel
set label "$a$" at 2.2,0
set label "$\\begin{aligned} k&= 0 \\\\ m&= 0.25\\\\ \\om&= 0.75 \\end{aligned}$" at -0.85,1.4

set output "plots/varya_k0_m025_a.tex"
# set key outside below spacing 3.0
plot [-1:2.1][0:1.8]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	laGexp(a,k) title "$\\laGexp$" linestyle laGexpline,\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline
	

# parameters a, m, om
set dummy k
m=0.25
om=0.75
a=1

set nokey
set output "plots/varya_a1_m025_k.tex"
set nolabel
set label "$k$" at 5.25,0
set label "$\\begin{aligned} a&= 1 \\\\ m&= 0.25\\\\ \\om&= 0.75 \\end{aligned}$" at -3.6,5.5
set ytics 1 
set xtics 1 
plot [-4:5][0:6.7]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	laGexp(a,k) title "$\\laGexp$" linestyle laGexpline,\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline

set dummy a

# The following produces an empty plot with only the key printed

set output "plots/lowerboundslegend.tex"
set size 1.0,0.1

set noborder
set noxtics
set noytics
set nolabel
set xlabel
set key below spacing 1 width -5
plot [0:om+0.2][-1:6]\
	1/0 title "$\\laQ$" linestyle laQline ,\
	1/0 title "$\\laGexp$" linestyle laGexpline,\
	1/0 title "$\\laG$" linestyle laGline,\
	1/0 title "$\\lalo$" linestyle laloline

### }}}

# plot of the various estimates for \|B^{-1}\|^{-1} in dependence on $a$ ###{{{
# used in estimate/offdiagonal.tex
# note: 

set size 1,1

set nolabel
set ticscale 0.5
set noborder
set yzeroaxis linetype -1
set xzeroaxis linetype -1
set xtics axis 
set ytics axis
set key outside spacing 1.5

m=0
om = 0.75

k=0.0
set xtics 5
set ytics 0.5, 0.5
set output "plots/varyaGreens0.tex"
set label "$\\begin{aligned} k&=0\\\\ \\om &= 0.75 \\end{aligned}$" at -8,1.3 
set label "$a$" at 16.5,0
plot [-6:16][-.01:1.6]\
	laGlin(a,k) title "\\eqrefLin" linestyle laGlinline,\
	laGexp(a,k) title "\\eqrefGaExp" linestyle laGexpline,\
	laG(a,k) title "$\\eqrefExp$" linestyle laGline

k=8.0
set xtics 2
set ytics 2,2
set nolabel
set label "$\\begin{aligned} k&=8\\\\ \\om &= 0.75 \\end{aligned}$" at -8,8
set label "$a$" at 7.0,0
set output "plots/varyaGreenshighk.tex"
plot [-6.5:6.5][-0.1:10.5]\
      laGlin(a,k) title "\\eqrefLin" linestyle laGlinline,\
      laGexp(a,k) title "\\eqrefGaExp" linestyle laGexpline,\
      laG(a,k) title "$\\eqrefExp$" linestyle laGline


	# laG(a,k) title "$\\eqrefExp$" linestyle laGline

### }}}



# If we use colours, then we change the default colours: ###{{{

if(terminaltype==0 || terminaltype==1) exit
!echo ++++++++++++++++++++++++++++ Changing Colours ++++++++++++++ 
!echo ++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++  
if(terminaltype==2)\
system "./colorchange variation/lowerboundslegend.ps variation/varyaGreens0.ps variation/varyaGreenshighk.ps variation/varyak0.ps variation/varyahighk.ps variation/varya_k0_m0025_a.ps variation/varya_k4_m0025_a.ps variation/varya_k0_m025_a.ps variation/varya_a1_m025_k.ps"

if(terminaltype==3)\
system "./colorchange_pdf variation/lowerboundslegend.eps variation/varyaGreens0.eps variation/varyaGreenshighk.eps variation/varyak0.eps variation/varyahighk.eps variation/varya_k0_m0025_a.eps variation/varya_k4_m0025_a.eps variation/varya_k0_m025_a.eps variation/varya_a1_m025_k.eps";\
system "for i in variation/varya*eps; do epstopdf $i; done;";\
system "epstopdf variation/lowerboundslegend.eps";\


!echo ++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++ ###}}}


exit


###{{{ varyak0, varyahighk, no longer used
m=0.25
om=0.75

set nolabel
set noborder
set xzeroaxis linetype -1
set yzeroaxis linetype -1
set xtics axis
set ytics axis
set key outside spacing 1.5
set ytics 1
set xtics 2
set label
set label "$a$" at 7.0,0
k=0.0
set output "variation/varyak0.tex"
plot [-6.5:6.5][-2.5:7.5]\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	lalo(a,k) title "$\\lalo_1$" linestyle laloline,\
 	laup(a,k) title "$\\laup_1$" linestyle laupline,\
 	"estimate/higher2.dat"\
 	using ($1*0.75):($1==1 ? $1 : 1/0)  title "$\\lanumplusS[1]$" with points ls lanumplusSpoints

k=8.0
set ytics 2
set nolabel
set label "$a$" at 7.0,0
set output "variation/varyahighk.tex"
plot [-6.5:6.5][-3:15]\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	lalo(a,k) title "$\\lalo_1$" linestyle laloline,\
	laup(a,k) title "$\\laup_1$" linestyle laupline,\
	0  title "" linetype 1

set output

###}}}

# OLD PLOTS {{{ ### varyak0aNeg, varyak0a, varyak0SmallOm, varyaHighk
# parameters m, om, k
m=0.025
om=7.5
k=0.0

set ytics 0.2 
set xtics 0.1 

set output "variation/varyak0aNeg.tex"
set label "$a$" at 0.07,0
set label "$\\begin{aligned} k&= 0 \\\\ m&= 0.025\\\\ \\om&= 7.5 \\end{aligned}$" at -0.48,0.55
# set key outside below spacing 3.0
plot [-.5:0.05][-0.0:0.7]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	laGexp(a,k) title "$\\laGexp$" linestyle laGexpline,\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline
	
set output "variation/varyak0a.tex"
set nolabel
set label "$a$" at 0.56,0
set label "$\\begin{aligned} k&= 0 \\\\ m&= 0.025\\\\ \\om&= 7.5 \\end{aligned}$" at -0.45,2.2
set ytics 0.5 
plot [-0.5:0.5][-0.0:2.7]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	laGexp(a,k) title "$\\laGexp$" linestyle laGexpline,\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline


# parameters m, om, k
m=0.025
om=0.75
k=0.0

set ticscale 0.5
set ytics 0.5
set xtics 0.5 
set nolabel
set label "$a$" at 1.7,0
set label "$\\begin{aligned} k&= 0 \\\\ m&= 0.025\\\\ \\om&= 0.75 \\end{aligned}$" at -2.4,1.3

set output "variation/varyak0SmallOm.tex"
# set key outside below spacing 3.0
plot [-2.5:1.5][0:1.6]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	laGexp(a,k) title "$\\laGexp$" linestyle laGexpline,\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline
	

# parameters m, om, k
m=0.025
om=7.5
k=4.0

set nokey
set output "variation/varyaHighk.tex"
set nolabel
set label "$a$" at 1.7,0
set label "$\\begin{aligned} k&= 4 \\\\ m&= 0.025\\\\ \\om&= 7.5 \\end{aligned}$" at -.9,12.5
set ytics 2 
plot [-1:1.5][0:15]\
	laQ(a,k) title "$\\laQ$" linestyle laQline,\
	laGexp(a,k) title "$\\laGexp$" linestyle laGexpline,\
	laG(a,k) title "$\\laG$" linestyle laGline,\
	lalo(a,k) > abs(a*m) ? lalo(a,k) : 1/0 title "$\\lalo_1$" linestyle laloline

# }}}

# # 
# # #	vim:foldmethod=marker
# # #	vim:filetype=gnuplot

